FocalUNETR: A Focal Transformer for Boundary-aware Segmentation of CT Images

Computed Tomography (CT) based precise prostate segmentation for treatment planning is challenging due to (1) the unclear boundary of the prostate derived from CT's poor soft tissue contrast and (2) the limitation of convolutional neural network-based models in capturing long-range global context. Here we propose a novel focal transformer-based image segmentation architecture to effectively and efficiently extract local visual features and global context from CT images. Additionally, we design an auxiliary boundary-induced label regression task coupled with the main prostate segmentation task to address the unclear boundary issue in CT images. We demonstrate that this design significantly improves the quality of the CT-based prostate segmentation task over other competing methods, resulting in substantially improved performance, i.e., higher Dice Similarity Coefficient, lower Hausdorff Distance, and Average Symmetric Surface Distance, on both private and public CT image datasets. Our code is available at this \href{https://github.com/ChengyinLee/FocalUNETR.git}{link}.

==> Changes_after_review.txt <==
1. Add more details about the rationale for Choosing the same training strategy for both private and public datasets on page 6 (paragraph 3). 

2. Give detailed information on the number of parameters, FLOPs, and average inference time in Table 1 in supplementary materials. Also noted on page 7 (paragraph 1) of the main paper.

3. Include a discussion on the improvement of segmentation performance for the proposed FocalUNETR on the AMOS dataset on page 7 (paragraph 2).


